Efficient Statistics, in High Dimensions, from Truncated Samples

We provide an efficient algorithm for the classical problem, going back to Galton, Pearson, and Fisher, of estimating, with arbitrary accuracy the parameters of a multivariate normal distribution from truncated samples. Truncated samples from a $d$-variate normal ${\cal N}(\mathbf{\mu},\mathbf{\Sigma})$ means a samples is only revealed if it falls in some subset $S \subseteq \mathbb{R}^d$; otherwise the samples are hidden and their count in proportion to the revealed samples is also hidden. We show that the mean $\mathbf{\mu}$ and covariance matrix $\mathbf{\Sigma}$ can be estimated with arbitrary accuracy in polynomial-time, as long as we have oracle access to $S$, and $S$ has non-trivial measure under the unknown $d$-variate normal distribution. Additionally we show that without oracle access to $S$, any non-trivial estimation is impossible.

==> arxiv-cache.yaml <==
version: 0.12.2
filePath: arxiv.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  intermediatePostScript: false
  $PATH: 'C:\texlive\2016\bin\win32'
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2020-10-22T18:32:00.185Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  arxiv.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  arxiv.tex-ParsedLaTeXMagic:
    timeStamp: 2020-10-22T18:32:00.231Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML':
    timeStamp: 2020-10-22T18:32:00.216Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      intermediatePostScript: false
      $PATH: 'C:\texlive\2016\bin\win32'
    type: ParsedYAML
  arxiv.tex:
    timeStamp: 2020-10-22T18:32:14.770Z
    jobNames: []
    hash: BTeQsBk32LDB8ez3M2HCRKF0q3QoPOpBspZ3qV+4nMM=
    type: LaTeX
    subType: article
  'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml':
    timeStamp: 2020-10-22T18:09:50.295Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  arxiv.fls-ParsedFileListing:
    timeStamp: 2020-10-22T18:32:06.990Z
    jobNames: []
    value:
      messages: []
      inputs:
        - arxiv.aux
        - arxiv.bbl
        - arxiv.out
        - arxiv.tex
        - 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\base\8r.enc'
        - 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\cm-super\cm-super-t1.enc'
        - 'c:\texlive\2016\texmf-dist\fonts\map\fontname\texfonts.map'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri8r.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri9e.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ecrm1095.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1000.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1200.tfm'
        - >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msam10.tfm
        - >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msbm10.tfm
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbsy10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbx10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmex10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmi10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmib10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmr10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmsy10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\doublestroke\dsrom10.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\doublestroke\dsrom8.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmb.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbb.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbi.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmr.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmri.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7m.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7y.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7m.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7t.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7v.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7y.tfm'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbsy10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmex10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmi10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmr10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmsy10.pfb'
        - >-
          c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msam10.pfb
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\cm-super\sftt1200.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\doublestroke\dsrom10.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\fpl\fplrc8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmb.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbb.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbi.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmr.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmri.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplb8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplbi8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplr8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplri8a.pfb'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplbi9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplrc9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplri9e.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7m.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7y.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7m.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7t.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7v.vf'
        - 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7y.vf'
        - 'c:\texlive\2016\texmf-dist\tex\context\base\mkii\supp-pdf.mkii'
        - 'c:\texlive\2016\texmf-dist\tex\generic\babel-english\english.ldf'
        - 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.def'
        - 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorearrows.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreexternal.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoregraphicstate.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreimage.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorelayers.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreobjects.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathconstruct.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathprocessing.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathusage.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepatterns.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepoints.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorequick.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorescopes.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreshade.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransformations.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransparency.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\libraries\tikzlibrarytopaths.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\tikz.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\libraries\pgflibraryplothandlers.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmath.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathcalc.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfloat.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.base.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.basic.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.comparison.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.integerarithmetics.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.misc.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.random.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.round.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.trigonometric.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathparser.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathutil.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmodulematrix.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleplot.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleshapes.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgf.cfg'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-common-pdf.def
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-pdftex.def
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsysprotocol.code.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsyssoftpath.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex'
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeys.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeysfiltered.code.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex'
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common-lists.tex
        - >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common.tex
        - 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-latex.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsgen.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\article.cls'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\size11.clo'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\t1cmtt.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cmap\ot1.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\cmap\t1.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\udsrom.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\color.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\graphics.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics-def\pdftex.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hpdftex.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\pd1enc.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\epstopdf-sys.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\hyperref.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.cfg'
        - 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\listings\lstmisc.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oml.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oms.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\mmap\omx.cmap'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgfcore.sty'
        - >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.sty
        - >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.sty
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\frontendlayer\tikz.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\math\pgfmath.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\systemlayer\pgfsys.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgffor.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfkeys.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfrcs.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omlzplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omszplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omxzplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1pplx.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1zplm.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\t1pplx.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ufplmbb.fd'
        - 'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-global.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucsencs.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\ucs\utf8x.def'
        - 'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty'
        - 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
        - 'c:\texlive\2016\texmf-dist\web2c\texmf.cnf'
        - 'c:\texlive\2016\texmf-var\fonts\map\pdftex\updmap\pdftex.map'
        - 'c:\texlive\2016\texmf-var\web2c\pdftex\pdflatex.fmt'
        - 'c:\texlive\2016\texmf.cnf'
        - plots\fig2.png
      outputs:
        - arxiv.aux
        - arxiv.log
        - arxiv.out
        - arxiv.pdf
      calls: []
    type: ParsedFileListing
  arxiv.log-ParsedLaTeXLog:
    timeStamp: 2020-10-22T18:32:25.689Z
    jobNames: []
    value:
      messages:
        - name: pdfTeX
          severity: info
          text: 'mathpazo 2005/04/12 PSNFSS-v9.2a Palatino w/ Pazo Math (D.Puga, WaS)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty'
          log:
            file: arxiv.log
            range:
              start: 28
              end: 28
        - name: pdfTeX
          severity: info
          text: geometry 2010/09/12 v5.6 Page Geometry
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty'
          log:
            file: arxiv.log
            range:
              start: 31
              end: 31
        - name: pdfTeX
          severity: info
          text: keyval 2014/10/28 v1.15 key=value parser (DPC)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty'
          log:
            file: arxiv.log
            range:
              start: 33
              end: 33
        - name: pdfTeX
          severity: info
          text: ifpdf 2017/03/15 v3.2 Provides the ifpdf switch
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty'
          log:
            file: arxiv.log
            range:
              start: 36
              end: 36
        - name: pdfTeX
          severity: info
          text: ifvtex 2016/05/16 v1.6 Detect VTeX and its facilities (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
          log:
            file: arxiv.log
            range:
              start: 38
              end: 38
        - severity: info
          name: pdfTeX
          category: Package ifvtex
          text: VTeX not detected.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
          log:
            file: arxiv.log
            range:
              start: 39
              end: 39
        - name: pdfTeX
          severity: info
          text: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty'
          log:
            file: arxiv.log
            range:
              start: 41
              end: 41
        - name: pdfTeX
          severity: info
          text: babel 2016/04/23 3.9r The Babel package
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty'
          log:
            file: arxiv.log
            range:
              start: 56
              end: 56
        - name: pdfTeX
          severity: info
          text: inputenc 2015/03/17 v1.2c Input encoding file
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty'
          log:
            file: arxiv.log
            range:
              start: 68
              end: 68
        - name: pdfTeX
          severity: info
          text: 'ucs 2013/05/11 v2.2 UCS: Unicode input support'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty'
          log:
            file: arxiv.log
            range:
              start: 74
              end: 74
        - name: pdfTeX
          severity: info
          text: titlesec 2016/03/21 v2.10.2 Sectioning titles
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty'
          log:
            file: arxiv.log
            range:
              start: 83
              end: 83
        - name: pdfTeX
          severity: info
          text: 'cmap 2008/03/06 v1.0h CMap support: searchable PDF'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty'
          log:
            file: arxiv.log
            range:
              start: 94
              end: 94
        - name: pdfTeX
          severity: info
          text: fontenc 2017/02/22 v2.0g Standard LaTeX package
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty'
          log:
            file: arxiv.log
            range:
              start: 96
              end: 96
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding T1
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def'
            range:
              start: 48
              end: 48
          log:
            file: arxiv.log
            range:
              start: 99
              end: 99
        - name: pdfTeX
          severity: info
          text: bm 2017/01/16 v1.2c Bold Symbol Support (DPC/FMi)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
          log:
            file: arxiv.log
            range:
              start: 101
              end: 101
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring math alphabet \mathbf
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
            range:
              start: 141
              end: 141
          log:
            file: arxiv.log
            range:
              start: 106
              end: 106
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \bm
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
            range:
              start: 207
              end: 207
          log:
            file: arxiv.log
            range:
              start: 107
              end: 107
        - name: pdfTeX
          severity: info
          text: amsmath 2016/11/05 v2.16a AMS math features
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
          log:
            file: arxiv.log
            range:
              start: 109
              end: 109
        - name: pdfTeX
          severity: info
          text: amstext 2000/06/29 v2.01 AMS text
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty'
          log:
            file: arxiv.log
            range:
              start: 113
              end: 113
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
          log:
            file: arxiv.log
            range:
              start: 119
              end: 119
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \boldsymbol
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
            range:
              start: 28
              end: 28
          log:
            file: arxiv.log
            range:
              start: 120
              end: 120
        - name: pdfTeX
          severity: info
          text: amsopn 2016/03/08 v2.02 operator names
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty'
          log:
            file: arxiv.log
            range:
              start: 123
              end: 123
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 213
              end: 213
          log:
            file: arxiv.log
            range:
              start: 126
              end: 126
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 375
              end: 375
          log:
            file: arxiv.log
            range:
              start: 129
              end: 129
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 472
              end: 472
          log:
            file: arxiv.log
            range:
              start: 132
              end: 132
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 475
              end: 475
          log:
            file: arxiv.log
            range:
              start: 133
              end: 133
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 596
              end: 596
          log:
            file: arxiv.log
            range:
              start: 134
              end: 134
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 712
              end: 712
          log:
            file: arxiv.log
            range:
              start: 138
              end: 138
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 713
              end: 713
          log:
            file: arxiv.log
            range:
              start: 139
              end: 139
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 2817
              end: 2817
          log:
            file: arxiv.log
            range:
              start: 160
              end: 160
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
            range:
              start: 2818
              end: 2818
          log:
            file: arxiv.log
            range:
              start: 161
              end: 161
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
          log:
            file: arxiv.log
            range:
              start: 163
              end: 163
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
            range:
              start: 106
              end: 106
          log:
            file: arxiv.log
            range:
              start: 166
              end: 167
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty'
          log:
            file: arxiv.log
            range:
              start: 169
              end: 169
        - name: pdfTeX
          severity: info
          text: amsthm 2015/03/04 v2.20.2
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty'
          log:
            file: arxiv.log
            range:
              start: 171
              end: 171
        - name: pdfTeX
          severity: info
          text: 'graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty'
          log:
            file: arxiv.log
            range:
              start: 182
              end: 182
        - name: pdfTeX
          severity: info
          text: 'graphics 2016/10/09 v1.0u Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
          log:
            file: arxiv.log
            range:
              start: 184
              end: 184
        - name: pdfTeX
          severity: info
          text: trig 2016/01/03 v1.10 sin cos tan (DPC)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty'
          log:
            file: arxiv.log
            range:
              start: 186
              end: 186
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
            range:
              start: 99
              end: 99
          log:
            file: arxiv.log
            range:
              start: 190
              end: 190
        - name: pdfTeX
          severity: info
          text: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty'
          log:
            file: arxiv.log
            range:
              start: 194
              end: 194
        - name: pdfTeX
          severity: info
          text: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty'
          log:
            file: arxiv.log
            range:
              start: 196
              end: 196
        - name: pdfTeX
          severity: info
          text: subcaption 2016/05/22 v1.1-161 Sub-captions (AR)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty'
          log:
            file: arxiv.log
            range:
              start: 203
              end: 203
        - name: pdfTeX
          severity: info
          text: caption 2016/02/21 v3.3-144 Customizing captions (AR)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty'
          log:
            file: arxiv.log
            range:
              start: 205
              end: 205
        - name: pdfTeX
          severity: info
          text: caption3 2016/05/22 v1.7-166 caption3 kernel (AR)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
          log:
            file: arxiv.log
            range:
              start: 207
              end: 207
        - severity: info
          name: pdfTeX
          category: Package caption3
          text: 'TeX engine: e-TeX'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
            range:
              start: 67
              end: 67
          log:
            file: arxiv.log
            range:
              start: 208
              end: 208
        - name: pdfTeX
          severity: info
          text: rotating 2016/08/11 v2.16d rotated objects in LaTeX
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty'
          log:
            file: arxiv.log
            range:
              start: 222
              end: 222
        - name: pdfTeX
          severity: info
          text: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty'
          log:
            file: arxiv.log
            range:
              start: 224
              end: 224
        - name: pdfTeX
          severity: info
          text: float 2001/11/08 v1.3d Float enhancements (AL)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty'
          log:
            file: arxiv.log
            range:
              start: 232
              end: 232
        - name: pdfTeX
          severity: info
          text: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty'
          log:
            file: arxiv.log
            range:
              start: 249
              end: 249
        - name: pdfTeX
          severity: info
          text: pgfrcs 2015/08/07 v3.0.1a (rcs-revision 1.31)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex
          log:
            file: arxiv.log
            range:
              start: 251
              end: 251
        - name: pdfTeX
          severity: info
          text: pgf 2015/08/07 v3.0.1a (rcs-revision 1.15)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty'
          log:
            file: arxiv.log
            range:
              start: 253
              end: 253
        - name: pdfTeX
          severity: info
          text: pgfsys 2014/07/09 v3.0.1a (rcs-revision 1.48)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex
          log:
            file: arxiv.log
            range:
              start: 257
              end: 257
        - name: pdfTeX
          severity: info
          text: xcolor 2016/05/11 v2.12 LaTeX color extensions (UK)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
          log:
            file: arxiv.log
            range:
              start: 298
              end: 298
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: 'Driver file: pdftex.def'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 225
              end: 225
          log:
            file: arxiv.log
            range:
              start: 302
              end: 302
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `cmy' substituted by `cmy0'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1348
              end: 1348
          log:
            file: arxiv.log
            range:
              start: 303
              end: 303
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `hsb' substituted by `rgb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1352
              end: 1352
          log:
            file: arxiv.log
            range:
              start: 304
              end: 304
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `RGB' extended
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1364
              end: 1364
          log:
            file: arxiv.log
            range:
              start: 305
              end: 305
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HTML' substituted by `rgb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1366
              end: 1366
          log:
            file: arxiv.log
            range:
              start: 306
              end: 306
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Hsb' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1367
              end: 1367
          log:
            file: arxiv.log
            range:
              start: 307
              end: 307
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `tHsb' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1368
              end: 1368
          log:
            file: arxiv.log
            range:
              start: 308
              end: 308
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HSB' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1369
              end: 1369
          log:
            file: arxiv.log
            range:
              start: 309
              end: 309
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Gray' substituted by `gray'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1370
              end: 1370
          log:
            file: arxiv.log
            range:
              start: 310
              end: 310
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `wave' substituted by `hsb'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
            range:
              start: 1371
              end: 1371
          log:
            file: arxiv.log
            range:
              start: 311
              end: 311
        - name: pdfTeX
          severity: info
          text: pgfcore 2010/04/11 v3.0.1a (rcs-revision 1.7)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex
          log:
            file: arxiv.log
            range:
              start: 313
              end: 313
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-0-65 2007/07/03 v3.0.1a (rcs-revision 1.7)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.st
          log:
            file: arxiv.log
            range:
              start: 431
              end: 431
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-1-18 2007/07/23 v3.0.1a (rcs-revision 1.1)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.st
          log:
            file: arxiv.log
            range:
              start: 437
              end: 437
        - name: pdfTeX
          severity: info
          text: pgffor 2013/12/13 v3.0.1a (rcs-revision 1.25)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex
          log:
            file: arxiv.log
            range:
              start: 444
              end: 444
        - name: pdfTeX
          severity: info
          text: >-
            algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating
            environment
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty'
          log:
            file: arxiv.log
            range:
              start: 485
              end: 486
        - name: pdfTeX
          severity: info
          text: algpseudocode
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty
          log:
            file: arxiv.log
            range:
              start: 490
              end: 490
        - name: pdfTeX
          severity: info
          text: algorithmicx 2005/04/27 v1.2 Algorithmicx
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty'
          log:
            file: arxiv.log
            range:
              start: 492
              end: 492
        - name: pdfTeX
          severity: info
          text: listings 2015/06/04 1.6 (Carsten Heinz)
          source:
            file: 'c:\Users\mzampet\Dropbox'
          log:
            file: arxiv.log
            range:
              start: 527
              end: 527
        - name: pdfTeX
          severity: info
          text: enumitem 2011/09/28 v3.5.2 Customized lists
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty'
          log:
            file: arxiv.log
            range:
              start: 529
              end: 529
        - name: pdfTeX
          severity: info
          text: hyperref 2017/03/14 v6.85a Hypertext links for LaTeX
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
          log:
            file: arxiv.log
            range:
              start: 536
              end: 536
        - name: pdfTeX
          severity: info
          text: >-
            hobsub-hyperref 2016/05/16 v1.14 Bundle oberdiek, subset hyperref
            (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: arxiv.log
            range:
              start: 538
              end: 539
        - name: pdfTeX
          severity: info
          text: 'hobsub-generic 2016/05/16 v1.14 Bundle oberdiek, subset generic (HO)'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 541
              end: 541
        - name: pdfTeX
          severity: info
          text: hobsub 2016/05/16 v1.14 Construct package bundles (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 542
              end: 542
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `infwarerr' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 543
              end: 543
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ltxcmds' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 544
              end: 544
        - name: pdfTeX
          severity: info
          text: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 545
              end: 545
        - severity: info
          name: pdfTeX
          category: Package ifluatex
          text: LuaTeX not detected.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 546
              end: 546
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ifvtex' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 547
              end: 547
        - name: pdfTeX
          severity: info
          text: intcalc 2016/05/16 v1.2 Expandable calculations with integers (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 548
              end: 548
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `ifpdf' (already loaded).
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 549
              end: 549
        - name: pdfTeX
          severity: info
          text: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 550
              end: 550
        - severity: info
          name: pdfTeX
          category: Package etexcmds
          text: >-
            Could not find \expanded. That can mean that you are not using
            pdfTeX 1.50 or that some package has redefined \expanded. In the
            latter case, load this package earlier.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 551
              end: 554
        - name: pdfTeX
          severity: info
          text: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 555
              end: 555
        - name: pdfTeX
          severity: info
          text: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 556
              end: 556
        - name: pdfTeX
          severity: info
          text: >-
            pdftexcmds 2017/03/19 v0.25 Utility functions of pdfTeX for LuaTeX
            (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 557
              end: 558
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: LuaTeX not detected.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 559
              end: 559
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@primitive is available.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 560
              end: 560
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@ifprimitive is available.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 561
              end: 561
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdfdraftmode found.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 562
              end: 562
        - name: pdfTeX
          severity: info
          text: pdfescape 2016/05/16 v1.14 Implements pdfTeX's escape features (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 563
              end: 563
        - name: pdfTeX
          severity: info
          text: >-
            bigintcalc 2016/05/16 v1.4 Expandable calculations on big integers
            (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 564
              end: 565
        - name: pdfTeX
          severity: info
          text: bitset 2016/05/16 v1.2 Handle bit-vector datatype (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 566
              end: 566
        - name: pdfTeX
          severity: info
          text: uniquecounter 2016/05/16 v1.3 Provide unlimited unique counter (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
          log:
            file: arxiv.log
            range:
              start: 567
              end: 567
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `hobsub' (already loaded).
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: arxiv.log
            range:
              start: 569
              end: 569
        - name: pdfTeX
          severity: info
          text: letltxmacro 2016/05/16 v1.5 Let assignment for LaTeX macros (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: arxiv.log
            range:
              start: 570
              end: 570
        - name: pdfTeX
          severity: info
          text: hopatch 2016/05/16 v1.3 Wrapper for package hooks (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: arxiv.log
            range:
              start: 571
              end: 571
        - name: pdfTeX
          severity: info
          text: xcolor-patch 2016/05/16 xcolor patch
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: arxiv.log
            range:
              start: 572
              end: 572
        - name: pdfTeX
          severity: info
          text: atveryend 2016/05/16 v1.9 Hooks at the very end of document (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: arxiv.log
            range:
              start: 573
              end: 573
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: \enddocument detected (standard20110627).
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: arxiv.log
            range:
              start: 574
              end: 574
        - name: pdfTeX
          severity: info
          text: atbegshi 2016/06/09 v1.18 At begin shipout hook (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: arxiv.log
            range:
              start: 575
              end: 575
        - name: pdfTeX
          severity: info
          text: refcount 2016/05/16 v3.5 Data extraction from label references (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: arxiv.log
            range:
              start: 576
              end: 576
        - name: pdfTeX
          severity: info
          text: hycolor 2016/05/16 v1.8 Color options for hyperref/bookmark (HO)
          source:
            file: >-
              c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty
          log:
            file: arxiv.log
            range:
              start: 577
              end: 577
        - name: pdfTeX
          severity: info
          text: auxhook 2016/05/16 v1.4 Hooks for auxiliary files (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty'
          log:
            file: arxiv.log
            range:
              start: 579
              end: 579
        - name: pdfTeX
          severity: info
          text: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty'
          log:
            file: arxiv.log
            range:
              start: 581
              end: 581
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4498
              end: 4498
          log:
            file: arxiv.log
            range:
              start: 593
              end: 593
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4503
              end: 4503
          log:
            file: arxiv.log
            range:
              start: 594
              end: 594
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4506
              end: 4506
          log:
            file: arxiv.log
            range:
              start: 595
              end: 595
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Plain pages OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4513
              end: 4513
          log:
            file: arxiv.log
            range:
              start: 596
              end: 596
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Backreferencing OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4518
              end: 4518
          log:
            file: arxiv.log
            range:
              start: 597
              end: 597
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Implicit mode ON; LaTeX internals redefined.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
          log:
            file: arxiv.log
            range:
              start: 598
              end: 598
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Bookmarks ON
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 4751
              end: 4751
          log:
            file: arxiv.log
            range:
              start: 599
              end: 599
        - name: pdfTeX
          severity: info
          text: 'url 2013/09/16 ver 3.4 Verb mode for urls, etc.'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty'
          log:
            file: arxiv.log
            range:
              start: 603
              end: 603
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \url
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 5104
              end: 5104
          log:
            file: arxiv.log
            range:
              start: 605
              end: 605
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6358
              end: 6358
          log:
            file: arxiv.log
            range:
              start: 610
              end: 610
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6363
              end: 6363
          log:
            file: arxiv.log
            range:
              start: 611
              end: 611
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6366
              end: 6366
          log:
            file: arxiv.log
            range:
              start: 612
              end: 612
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: backreferencing OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6373
              end: 6373
          log:
            file: arxiv.log
            range:
              start: 613
              end: 613
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6378
              end: 6378
          log:
            file: arxiv.log
            range:
              start: 614
              end: 614
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring with OCG OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6383
              end: 6383
          log:
            file: arxiv.log
            range:
              start: 615
              end: 615
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: PDF/A mode OFF
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6388
              end: 6388
          log:
            file: arxiv.log
            range:
              start: 616
              end: 616
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6428
              end: 6428
          log:
            file: arxiv.log
            range:
              start: 617
              end: 617
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
            range:
              start: 6432
              end: 6432
          log:
            file: arxiv.log
            range:
              start: 618
              end: 618
        - name: pdfTeX
          severity: info
          text: rerunfilecheck 2016/05/16 v1.8 Rerun checks for auxiliary files (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
          log:
            file: arxiv.log
            range:
              start: 631
              end: 631
        - severity: info
          name: pdfTeX
          category: Package uniquecounter
          text: New unique counter `rerunfilecheck'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
            range:
              start: 282
              end: 282
          log:
            file: arxiv.log
            range:
              start: 632
              end: 633
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Option `colorlinks' set `true'
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 40
              end: 40
          log:
            file: arxiv.log
            range:
              start: 637
              end: 637
        - name: pdfTeX
          severity: info
          text: multirow 2016/11/25 v2.2 Span multiple rows of a table
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty'
          log:
            file: arxiv.log
            range:
              start: 639
              end: 639
        - name: pdfTeX
          severity: info
          text: array 2016/10/06 v2.4d Tabular extension package (FMi)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty'
          log:
            file: arxiv.log
            range:
              start: 645
              end: 645
        - name: pdfTeX
          severity: info
          text: chngcntr 2009/09/02 v1.0a change counter resetting
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty'
          log:
            file: arxiv.log
            range:
              start: 652
              end: 652
        - name: pdfTeX
          severity: info
          text: soul 2003/11/17 v2.4 letterspacing/underlining (mf)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty'
          log:
            file: arxiv.log
            range:
              start: 654
              end: 654
        - name: pdfTeX
          severity: info
          text: dsfont 1995/08/01 v0.1 Double stroke roman fonts
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty'
          log:
            file: arxiv.log
            range:
              start: 665
              end: 665
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 679
              end: 680
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 681
              end: 682
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 683
              end: 684
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 685
              end: 686
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 687
              end: 688
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 689
              end: 690
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for PD1/pdf/m/n ... okay
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 691
              end: 692
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for T1+pplx
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 693
              end: 693
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2016/05/15 v2.6 Base part for package epstopdf
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
          log:
            file: arxiv.log
            range:
              start: 748
              end: 748
        - name: pdfTeX
          severity: info
          text: grfext 2016/05/16 v1.2 Manage graphics extensions (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty'
          log:
            file: arxiv.log
            range:
              start: 750
              end: 750
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
            range:
              start: 438
              end: 438
          log:
            file: arxiv.log
            range:
              start: 752
              end: 753
        - severity: info
          name: pdfTeX
          category: Package grfext
          text: >-
            Graphics extension search list:
            [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPEG,.JBIG2,.JB2,.eps]
            \AppendGraphicsExtensions.
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
            range:
              start: 456
              end: 456
          log:
            file: arxiv.log
            range:
              start: 754
              end: 757
        - severity: info
          name: pdfTeX
          category: Package caption
          text: Begin \AtBeginDocument code.
          source:
            file: 'c:\Users\mzampet\Dropbox'
          log:
            file: arxiv.log
            range:
              start: 762
              end: 762
        - severity: info
          name: pdfTeX
          category: Package caption
          text: float package is loaded.
          source:
            file: 'c:\Users\mzampet\Dropbox'
          log:
            file: arxiv.log
            range:
              start: 763
              end: 763
        - severity: info
          name: pdfTeX
          category: Package caption
          text: hyperref package is loaded.
          source:
            file: 'c:\Users\mzampet\Dropbox'
          log:
            file: arxiv.log
            range:
              start: 764
              end: 764
        - severity: info
          name: pdfTeX
          category: Package caption
          text: listings package is loaded.
          source:
            file: 'c:\Users\mzampet\Dropbox'
          log:
            file: arxiv.log
            range:
              start: 765
              end: 765
        - severity: info
          name: pdfTeX
          category: Package caption
          text: rotating package is loaded.
          source:
            file: 'c:\Users\mzampet\Dropbox'
          log:
            file: arxiv.log
            range:
              start: 766
              end: 766
        - severity: info
          name: pdfTeX
          category: Package caption
          text: End \AtBeginDocument code.
          source:
            file: 'c:\Users\mzampet\Dropbox'
          log:
            file: arxiv.log
            range:
              start: 767
              end: 767
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring ON
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 771
              end: 771
        - name: pdfTeX
          severity: info
          text: nameref 2016/05/21 v2.44 Cross-referencing by name of section
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty'
          log:
            file: arxiv.log
            range:
              start: 773
              end: 773
        - name: pdfTeX
          severity: info
          text: gettitlestring 2016/05/16 v1.5 Cleanup title references (HO)
          source:
            file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty'
          log:
            file: arxiv.log
            range:
              start: 775
              end: 775
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 779
              end: 779
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 780
              end: 780
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \nameref
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 195
              end: 195
          log:
            file: arxiv.log
            range:
              start: 781
              end: 781
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+pplx
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 787
              end: 788
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OML+zplm
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 792
              end: 793
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OMS+zplm
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 797
              end: 798
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OMX+zplm
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 802
              end: 803
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+zplm
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 807
              end: 808
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 12.50409pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 812
              end: 813
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 9.37807pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 814
              end: 815
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 7.29405pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 816
              end: 817
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 12.50409pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 818
              end: 819
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 9.37807pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 820
              end: 821
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 7.29405pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 822
              end: 823
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <12> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 824
              end: 825
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for T1+cmtt
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 216
              end: 216
          log:
            file: arxiv.log
            range:
              start: 826
              end: 826
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <10> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 217
              end: 217
          log:
            file: arxiv.log
            range:
              start: 831
              end: 832
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 10.42007pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 221
              end: 221
          log:
            file: arxiv.log
            range:
              start: 833
              end: 834
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 7.91925pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 221
              end: 221
          log:
            file: arxiv.log
            range:
              start: 835
              end: 836
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 6.25204pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 221
              end: 221
          log:
            file: arxiv.log
            range:
              start: 837
              end: 838
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 10.42007pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 221
              end: 221
          log:
            file: arxiv.log
            range:
              start: 839
              end: 840
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 7.91925pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 221
              end: 221
          log:
            file: arxiv.log
            range:
              start: 841
              end: 842
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 6.25204pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 221
              end: 221
          log:
            file: arxiv.log
            range:
              start: 843
              end: 844
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+fplmbb
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 223
              end: 223
          log:
            file: arxiv.log
            range:
              start: 845
              end: 846
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <14.4> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 233
              end: 233
          log:
            file: arxiv.log
            range:
              start: 850
              end: 851
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 11.40997pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 236
              end: 236
          log:
            file: arxiv.log
            range:
              start: 852
              end: 853
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msa/m/n' will be scaled to size 8.33606pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 236
              end: 236
          log:
            file: arxiv.log
            range:
              start: 854
              end: 855
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 11.40997pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 236
              end: 236
          log:
            file: arxiv.log
            range:
              start: 856
              end: 857
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Font shape `U/msb/m/n' will be scaled to size 8.33606pt.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 236
              end: 236
          log:
            file: arxiv.log
            range:
              start: 858
              end: 859
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'plots/fig2.png used Requested size: 281.85587pt x 237.45285pt.'
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 291
              end: 291
          log:
            file: arxiv.log
            range:
              start: 866
              end: 867
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+dsrom
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 308
              end: 308
          log:
            file: arxiv.log
            range:
              start: 868
              end: 868
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/n' in size <10.95> not available Font shape
            `T1/pplx/b/n' tried instead.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 324
              end: 324
          log:
            file: arxiv.log
            range:
              start: 874
              end: 875
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `T1/pplx/bx/it' in size <10.95> not available Font shape
            `T1/pplx/b/it' tried instead.
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 1563
              end: 1563
          log:
            file: arxiv.log
            range:
              start: 877
              end: 878
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: bookmark level for unknown algorithm defaults to 0
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 1916
              end: 1916
          log:
            file: arxiv.log
            range:
              start: 881
              end: 882
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `BeforeClearDocument'
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 2255
              end: 2255
          log:
            file: arxiv.log
            range:
              start: 904
              end: 904
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AfterLastShipout'
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 2255
              end: 2255
          log:
            file: arxiv.log
            range:
              start: 905
              end: 905
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtVeryEndDocument'
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 2255
              end: 2255
          log:
            file: arxiv.log
            range:
              start: 907
              end: 907
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtEndAfterFileList'
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 2255
              end: 2255
          log:
            file: arxiv.log
            range:
              start: 908
              end: 908
        - severity: info
          name: pdfTeX
          category: Package rerunfilecheck
          text: >-
            File `arxiv.out' has not changed. Checksum:
            5B78EAE13CE292DAF3951C334A4CEBF1;1514.
          source:
            file: 'c:\Users\mzampet\Dropbox'
          log:
            file: arxiv.log
            range:
              start: 910
              end: 911
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AtVeryVeryEnd'
          source:
            file: 'c:\Users\mzampet\Dropbox'
            range:
              start: 2255
              end: 2255
          log:
            file: arxiv.log
            range:
              start: 912
              end: 912
      inputs: []
      outputs:
        - arxiv.pdf
      calls: []
    type: ParsedLaTeXLog
  arxiv.aux:
    timeStamp: 2020-10-22T18:32:25.485Z
    jobNames: []
    hash: D+dR6RRGg3nAwLcU/uwb6OcEgEeIndBeVAd4TK5idlQ=
    type: LaTeXAuxilary
  arxiv.fls:
    timeStamp: 2020-10-22T18:32:25.575Z
    jobNames: []
    hash: 9snnMGVGgQgkQosfaNLruSGXEba463uTw32QyNmprzM=
    type: FileListing
  arxiv.log:
    timeStamp: 2020-10-22T18:32:25.600Z
    jobNames: []
    hash: 9oEWiByZW1JoS35sVuNgWI/Tpard92wF6NpcAyEAg6Q=
    type: LaTeXLog
    subType: pdfTeX
  arxiv.synctex.gz:
    timeStamp: 2020-10-22T18:32:25.599Z
    jobNames: []
    hash: 16DJ8/hdO4m2RESEb4+gsMhnfey86UStbXEz4oWXQuo=
    type: SyncTeX
  arxiv.pdf:
    timeStamp: 2020-10-22T18:32:25.597Z
    jobNames: []
    hash: 8Z/Dvo77laZWRblw2NM8t/eTKbnYihJOqTXvYp7varU=
    type: PortableDocumentFormat
  arxiv.aux-ParsedLaTeXAuxilary:
    timeStamp: 2020-10-22T18:32:21.842Z
    jobNames: []
    value:
      commands:
        - relax
        - providecommand
        - providecommand
        - HyperFirstAtBeginDocument
        - global
        - gdef
        - global
        - gdef
        - gdef
        - AtEndDocument
        - let
        - let
        - fi
        - fi
        - global
        - gdef
        - providecommand
        - providecommand
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - select@language
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - providecommand
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - bibstyle
        - bibdata
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
    type: ParsedLaTeXAuxilary
  arxiv.blg-ParsedBibTeXLog:
    timeStamp: 2020-10-22T18:32:18.760Z
    jobNames: []
    value:
      messages: []
      inputs:
        - "arxiv.aux\r"
        - "c:\\texlive\\2016\\texmf-dist\\bibtex\\bst\\base\\alpha.bst\r"
        - "ref.bib\r"
      outputs: []
      calls: []
    type: ParsedBibTeXLog
  arxiv.out:
    timeStamp: 2020-10-22T18:32:25.490Z
    jobNames: []
    hash: hyS5sLTV1jp1zjQTv/fjl1ZADEkj+3BzuQLrtyOTOjQ=
    type: OUT
  'c:\texlive\2016\texmf-dist\fonts\enc\dvips\base\8r.enc':
    timeStamp: 2017-03-27T23:00:36.935Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\enc\dvips\cm-super\cm-super-t1.enc':
    timeStamp: 2017-03-27T22:43:26.014Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\map\fontname\texfonts.map':
    timeStamp: 2017-03-27T23:15:43.842Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb8r.tfm':
    timeStamp: 2017-03-28T00:17:56.014Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9e.tfm':
    timeStamp: 2017-03-28T00:17:56.029Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9t.tfm':
    timeStamp: 2017-03-28T00:17:56.045Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi8r.tfm':
    timeStamp: 2017-03-28T00:17:56.061Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi9e.tfm':
    timeStamp: 2017-03-28T00:17:56.076Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr8r.tfm':
    timeStamp: 2017-03-28T00:17:56.123Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9e.tfm':
    timeStamp: 2017-03-28T00:17:56.139Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9t.tfm':
    timeStamp: 2017-03-28T00:17:56.139Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc8r.tfm':
    timeStamp: 2017-03-28T00:17:56.154Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc9e.tfm':
    timeStamp: 2017-03-28T00:17:56.170Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri8r.tfm':
    timeStamp: 2017-03-28T00:17:56.186Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri9e.tfm':
    timeStamp: 2017-03-28T00:17:56.201Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ecrm1095.tfm':
    timeStamp: 2017-03-27T23:01:32.690Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1000.tfm':
    timeStamp: 2017-03-27T23:01:33.144Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1200.tfm':
    timeStamp: 2017-03-27T23:01:33.144Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msam10.tfm':
    timeStamp: 2017-03-27T22:13:54.782Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msbm10.tfm':
    timeStamp: 2017-03-27T22:13:54.813Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbsy10.tfm':
    timeStamp: 2017-03-27T22:41:08.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbx10.tfm':
    timeStamp: 2017-03-27T22:41:08.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmex10.tfm':
    timeStamp: 2017-03-27T22:41:08.109Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmi10.tfm':
    timeStamp: 2017-03-27T22:41:08.125Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmib10.tfm':
    timeStamp: 2017-03-27T22:41:08.140Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmr10.tfm':
    timeStamp: 2017-03-27T22:41:08.140Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmsy10.tfm':
    timeStamp: 2017-03-27T22:41:08.234Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\doublestroke\dsrom10.tfm':
    timeStamp: 2017-03-27T22:58:05.012Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\doublestroke\dsrom8.tfm':
    timeStamp: 2017-03-27T22:58:05.044Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmb.tfm':
    timeStamp: 2017-03-27T23:57:46.684Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbb.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbi.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmr.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmri.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7m.tfm':
    timeStamp: 2017-03-27T23:57:46.700Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7t.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7y.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7m.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7t.tfm':
    timeStamp: 2017-03-27T23:57:46.731Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7v.tfm':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7y.tfm':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbsy10.pfb':
    timeStamp: 2017-03-27T22:13:54.829Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmex10.pfb':
    timeStamp: 2017-03-27T22:13:54.907Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmi10.pfb':
    timeStamp: 2017-03-27T22:13:54.954Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmr10.pfb':
    timeStamp: 2017-03-27T22:13:55.001Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmsy10.pfb':
    timeStamp: 2017-03-27T22:13:55.188Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msam10.pfb':
    timeStamp: 2017-03-27T22:13:55.688Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\cm-super\sftt1200.pfb':
    timeStamp: 2017-03-27T22:43:27.686Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\doublestroke\dsrom10.pfb':
    timeStamp: 2017-03-27T22:58:05.059Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\fpl\fplrc8a.pfb':
    timeStamp: 2017-03-27T23:17:30.728Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmb.pfb':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbb.pfb':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbi.pfb':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmr.pfb':
    timeStamp: 2017-03-27T23:57:46.747Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmri.pfb':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplb8a.pfb':
    timeStamp: 2017-03-28T00:17:56.358Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplbi8a.pfb':
    timeStamp: 2017-03-28T00:17:56.373Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplr8a.pfb':
    timeStamp: 2017-03-28T00:17:56.373Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplri8a.pfb':
    timeStamp: 2017-03-28T00:17:56.389Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9e.vf':
    timeStamp: 2017-03-28T00:17:56.404Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9t.vf':
    timeStamp: 2017-03-28T00:17:56.420Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplbi9e.vf':
    timeStamp: 2017-03-28T00:17:56.436Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9e.vf':
    timeStamp: 2017-03-28T00:17:56.483Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9t.vf':
    timeStamp: 2017-03-28T00:17:56.483Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplrc9e.vf':
    timeStamp: 2017-03-28T00:17:56.498Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplri9e.vf':
    timeStamp: 2017-03-28T00:17:56.529Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7m.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7t.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7y.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7m.vf':
    timeStamp: 2017-03-27T23:57:46.762Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7t.vf':
    timeStamp: 2017-03-27T23:57:46.778Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7v.vf':
    timeStamp: 2017-03-27T23:57:46.778Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7y.vf':
    timeStamp: 2017-03-27T23:57:46.793Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\context\base\mkii\supp-pdf.mkii':
    timeStamp: 2017-03-28T00:06:31.505Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\babel-english\english.ldf':
    timeStamp: 2017-03-27T22:21:31.377Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.def':
    timeStamp: 2017-03-27T22:21:12.406Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty':
    timeStamp: 2017-03-27T22:21:12.406Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty':
    timeStamp: 2017-03-27T23:30:14.761Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty':
    timeStamp: 2017-03-28T00:14:51.760Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty':
    timeStamp: 2017-03-28T00:14:51.776Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty':
    timeStamp: 2017-03-28T00:14:51.776Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty':
    timeStamp: 2017-03-28T00:14:51.791Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty':
    timeStamp: 2017-03-28T00:14:51.791Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty':
    timeStamp: 2017-03-28T00:14:51.791Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty':
    timeStamp: 2017-03-28T00:14:51.823Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex':
    timeStamp: 2017-03-28T00:21:22.504Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorearrows.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreexternal.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoregraphicstate.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreimage.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorelayers.code.tex':
    timeStamp: 2017-03-28T00:21:22.520Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreobjects.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathconstruct.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathprocessing.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathusage.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepatterns.code.tex':
    timeStamp: 2017-03-28T00:21:22.535Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepoints.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorequick.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorescopes.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreshade.code.tex':
    timeStamp: 2017-03-28T00:21:22.551Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransformations.code.tex':
    timeStamp: 2017-03-28T00:21:22.567Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransparency.code.tex':
    timeStamp: 2017-03-28T00:21:22.567Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\libraries\tikzlibrarytopaths.code.tex':
    timeStamp: 2017-03-28T00:21:22.817Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\tikz.code.tex':
    timeStamp: 2017-03-28T00:21:22.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\libraries\pgflibraryplothandlers.code.tex':
    timeStamp: 2017-03-28T00:21:23.754Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmath.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathcalc.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfloat.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.base.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.basic.code.tex':
    timeStamp: 2017-03-28T00:21:23.832Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.comparison.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.integerarithmetics.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.misc.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.random.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.round.code.tex':
    timeStamp: 2017-03-28T00:21:23.848Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.trigonometric.code.tex':
    timeStamp: 2017-03-28T00:21:23.864Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathparser.code.tex':
    timeStamp: 2017-03-28T00:21:23.864Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathutil.code.tex':
    timeStamp: 2017-03-28T00:21:23.864Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmodulematrix.code.tex':
    timeStamp: 2017-03-28T00:21:23.879Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleplot.code.tex':
    timeStamp: 2017-03-28T00:21:23.895Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleshapes.code.tex':
    timeStamp: 2017-03-28T00:21:23.895Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgf.cfg':
    timeStamp: 2017-03-28T00:21:23.910Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-common-pdf.def':
    timeStamp: 2017-03-28T00:21:23.910Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-pdftex.def':
    timeStamp: 2017-03-28T00:21:23.926Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex':
    timeStamp: 2017-03-28T00:21:23.973Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsysprotocol.code.tex':
    timeStamp: 2017-03-28T00:21:23.973Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsyssoftpath.code.tex':
    timeStamp: 2017-03-28T00:21:23.973Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex':
    timeStamp: 2017-03-28T00:21:23.989Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeys.code.tex':
    timeStamp: 2017-03-28T00:21:23.989Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeysfiltered.code.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common-lists.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common.tex':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
    type: TeX
  'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-latex.def':
    timeStamp: 2017-03-28T00:21:24.004Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty':
    timeStamp: 2017-03-27T22:13:08.590Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty':
    timeStamp: 2017-03-27T22:13:08.605Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty':
    timeStamp: 2017-03-27T22:13:09.808Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty':
    timeStamp: 2017-03-27T22:13:44.468Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty':
    timeStamp: 2017-03-27T22:13:55.782Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty':
    timeStamp: 2017-03-27T22:13:55.782Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsgen.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty':
    timeStamp: 2017-03-27T22:14:09.377Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\article.cls':
    timeStamp: 2017-03-27T23:41:06.251Z
    jobNames: []
    type: LaTeXClass
  'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty':
    timeStamp: 2017-03-27T23:41:06.361Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty':
    timeStamp: 2017-03-27T23:41:06.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty':
    timeStamp: 2017-03-27T23:41:06.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\base\size11.clo':
    timeStamp: 2017-03-27T23:41:06.579Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\base\t1cmtt.fd':
    timeStamp: 2017-03-27T23:41:06.611Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def':
    timeStamp: 2017-03-27T23:41:06.626Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty':
    timeStamp: 2017-03-27T22:33:54.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty':
    timeStamp: 2017-03-27T22:33:54.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty':
    timeStamp: 2017-03-27T22:33:54.376Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty':
    timeStamp: 2017-03-27T22:40:10.369Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty':
    timeStamp: 2017-03-27T22:44:06.597Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\cmap\ot1.cmap':
    timeStamp: 2017-03-27T22:44:06.628Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\cmap\t1.cmap':
    timeStamp: 2017-03-27T22:44:06.628Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty':
    timeStamp: 2017-03-27T22:58:05.090Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\udsrom.fd':
    timeStamp: 2017-03-27T22:58:05.075Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty':
    timeStamp: 2017-03-27T23:04:23.208Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty':
    timeStamp: 2017-03-27T23:14:02.894Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty':
    timeStamp: 2017-03-27T23:19:29.350Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\color.cfg':
    timeStamp: 2017-03-27T23:23:48.518Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\graphics.cfg':
    timeStamp: 2017-03-27T23:23:48.518Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics-def\pdftex.def':
    timeStamp: 2017-03-27T23:23:49.971Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty':
    timeStamp: 2017-03-27T23:23:37.954Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty':
    timeStamp: 2017-03-27T23:23:37.954Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty':
    timeStamp: 2017-03-27T23:23:37.954Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty':
    timeStamp: 2017-03-27T23:23:37.970Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty':
    timeStamp: 2017-03-27T23:23:37.985Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hpdftex.def':
    timeStamp: 2017-03-27T23:28:09.389Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty':
    timeStamp: 2017-03-27T23:28:09.436Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty':
    timeStamp: 2017-03-27T23:28:09.451Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\hyperref\pd1enc.def':
    timeStamp: 2017-03-27T23:28:09.467Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\epstopdf-sys.cfg':
    timeStamp: 2017-03-27T23:43:20.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\hyperref.cfg':
    timeStamp: 2017-03-27T23:43:20.062Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.cfg':
    timeStamp: 2017-03-27T23:48:11.514Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.sty':
    timeStamp: 2017-03-27T23:48:11.514Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\listings\lstmisc.sty':
    timeStamp: 2017-03-27T23:48:11.530Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\mmap\oml.cmap':
    timeStamp: 2017-03-28T00:04:08.146Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\mmap\oms.cmap':
    timeStamp: 2017-03-28T00:04:08.162Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\mmap\omx.cmap':
    timeStamp: 2017-03-28T00:04:08.162Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty':
    timeStamp: 2017-03-28T00:06:33.927Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty':
    timeStamp: 2017-03-28T00:07:36.730Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty':
    timeStamp: 2017-03-28T00:14:52.073Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty':
    timeStamp: 2017-03-28T00:14:52.135Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty':
    timeStamp: 2017-03-28T00:14:52.135Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty':
    timeStamp: 2017-03-28T00:14:52.198Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty':
    timeStamp: 2017-03-28T00:14:52.260Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty':
    timeStamp: 2017-03-28T00:21:24.020Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgfcore.sty':
    timeStamp: 2017-03-28T00:21:24.051Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.sty':
    timeStamp: 2017-03-28T00:21:24.067Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.sty':
    timeStamp: 2017-03-28T00:21:24.067Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\frontendlayer\tikz.sty':
    timeStamp: 2017-03-28T00:21:24.145Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\math\pgfmath.sty':
    timeStamp: 2017-03-28T00:21:24.145Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\systemlayer\pgfsys.sty':
    timeStamp: 2017-03-28T00:21:24.161Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgffor.sty':
    timeStamp: 2017-03-28T00:21:24.161Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfkeys.sty':
    timeStamp: 2017-03-28T00:21:24.176Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfrcs.sty':
    timeStamp: 2017-03-28T00:21:24.176Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty':
    timeStamp: 2017-03-28T00:28:28.189Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omlzplm.fd':
    timeStamp: 2017-03-28T00:28:28.236Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omszplm.fd':
    timeStamp: 2017-03-28T00:28:28.267Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omxzplm.fd':
    timeStamp: 2017-03-28T00:28:28.283Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1pplx.fd':
    timeStamp: 2017-03-28T00:28:28.299Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1zplm.fd':
    timeStamp: 2017-03-28T00:28:28.330Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\t1pplx.fd':
    timeStamp: 2017-03-28T00:28:28.361Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ufplmbb.fd':
    timeStamp: 2017-03-28T00:28:28.424Z
    jobNames: []
    type: FontDescription
  'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty':
    timeStamp: 2017-03-28T00:53:48.660Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty':
    timeStamp: 2017-03-28T01:11:42.965Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty':
    timeStamp: 2017-03-28T01:13:58.944Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty':
    timeStamp: 2017-03-28T01:13:58.946Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-global.def':
    timeStamp: 2017-03-28T01:18:51.342Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty':
    timeStamp: 2017-03-28T01:18:51.352Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucsencs.def':
    timeStamp: 2017-03-28T01:18:51.355Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\ucs\utf8x.def':
    timeStamp: 2017-03-28T01:18:51.368Z
    jobNames: []
  'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty':
    timeStamp: 2017-03-28T01:22:56.326Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty':
    timeStamp: 2017-03-28T01:28:50.881Z
    jobNames: []
    type: LaTeXStyle
  'c:\texlive\2016\texmf-dist\web2c\texmf.cnf':
    timeStamp: 2017-03-27T23:38:43.299Z
    jobNames: []
  'c:\texlive\2016\texmf-var\fonts\map\pdftex\updmap\pdftex.map':
    timeStamp: 2017-03-28T01:35:54.000Z
    jobNames: []
  'c:\texlive\2016\texmf-var\web2c\pdftex\pdflatex.fmt':
    timeStamp: 2017-03-28T01:41:22.371Z
    jobNames: []
  'c:\texlive\2016\texmf.cnf':
    timeStamp: 2017-03-28T01:34:44.913Z
    jobNames: []
  plots\fig2.png:
    timeStamp: 2018-04-06T06:35:38.000Z
    jobNames: []
    hash: rxFHm7Mxabv2hv9BuFqZejyRTetbJsUQXDpJHy/iCgo=
  arxiv.bbl:
    timeStamp: 2020-10-22T18:32:22.556Z
    jobNames: []
    hash: wu2Eo+Mz9kSq+XDt/bbH8+VLE4q1BSt9qK/rAyONClI=
  arxiv.blg:
    timeStamp: 2020-10-22T18:32:22.556Z
    jobNames: []
    hash: tFB5bf7Sr9aoitkks9wqL7XsV2QcpRwGTwue2XeFkaA=
    type: BibTeXLog
    subType: BibTeX
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: arxiv.yaml-ParsedYAML
        type: default
      - file: arxiv.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: arxiv.yaml-ParsedYAML
        type: default
      - file: arxiv.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml'
        type: default
    outputs:
      - file: 'C:\Users\mzampet\AppData\Roaming\dicy\config.yaml-ParsedYAML'
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - arxiv.tex
    inputs:
      - file: arxiv.tex
        type: default
    outputs:
      - file: arxiv.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - arxiv.tex
    inputs:
      - file: arxiv.tex
        type: default
      - file: arxiv.fls-ParsedFileListing
        type: default
      - file: arxiv.log-ParsedLaTeXLog
        type: default
      - file: arxiv.aux
        type: default
      - file: arxiv.out
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\base\8r.enc'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\enc\dvips\cm-super\cm-super-t1.enc'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\map\fontname\texfonts.map'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplb9t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplbi9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplr9t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplrc9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri8r.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\adobe\palatino\pplri9e.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ecrm1095.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1000.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\jknappen\ec\ectt1200.tfm'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msam10.tfm
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\tfm\public\amsfonts\symbols\msbm10.tfm
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbsy10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmbx10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmex10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmi10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmmib10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmr10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\cm\cmsy10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\doublestroke\dsrom10.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\doublestroke\dsrom8.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmb.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbb.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmbi.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmr.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\fplmri.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7m.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmb7y.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7m.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7t.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7v.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\tfm\public\mathpazo\zplmr7y.tfm'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmbsy10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmex10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmmi10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmr10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\cm\cmsy10.pfb'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\fonts\type1\public\amsfonts\symbols\msam10.pfb
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\cm-super\sftt1200.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\doublestroke\dsrom10.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\fpl\fplrc8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmb.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbb.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmbi.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmr.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\public\mathpazo\fplmri.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplb8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplbi8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplr8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\type1\urw\palatino\uplri8a.pfb'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplb9t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplbi9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplr9t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplrc9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\adobe\palatino\pplri9e.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7m.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmb7y.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7m.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7t.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7v.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\fonts\vf\public\mathpazo\zplmr7y.vf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\context\base\mkii\supp-pdf.mkii'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\babel-english\english.ldf'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\babel\babel.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\ifxetex\ifxetex.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\gettitlestring.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-generic.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\hobsub-hyperref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifpdf.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ifvtex.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\infwarerr.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\oberdiek\ltxcmds.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcore.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorearrows.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreexternal.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoregraphicstate.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreimage.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorelayers.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreobjects.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathconstruct.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathprocessing.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepathusage.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepatterns.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorepoints.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorequick.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcorescopes.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoreshade.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransformations.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\basiclayer\pgfcoretransparency.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\libraries\tikzlibrarytopaths.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\frontendlayer\tikz\tikz.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\libraries\pgflibraryplothandlers.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmath.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathcalc.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfloat.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.base.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.basic.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.comparison.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.integerarithmetics.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.misc.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.random.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.round.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathfunctions.trigonometric.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathparser.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\math\pgfmathutil.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmodulematrix.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleplot.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\modules\pgfmoduleshapes.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgf.cfg'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-common-pdf.def
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys-pdftex.def
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsys.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsysprotocol.code.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\systemlayer\pgfsyssoftpath.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgffor.code.tex'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeys.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfkeysfiltered.code.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfrcs.code.tex'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common-lists.tex
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-common.tex
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\generic\pgf\utilities\pgfutil-latex.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algorithmicx.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithmicx\algpseudocode.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\algorithms\algorithm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amscls\amsthm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amsfonts.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsfonts\amssymb.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsbsy.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsgen.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsmath.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amsopn.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\amsmath\amstext.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\article.cls'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\fontenc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\ifthen.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\inputenc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\size11.clo'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\t1cmtt.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\base\t1enc.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\caption3.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\caption\subcaption.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\chngcntr\chngcntr.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\cmap.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\ot1.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\cmap\t1.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\dsfont.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\doublestroke\udsrom.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\enumitem\enumitem.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\float\float.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\geometry\geometry.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\color.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics-cfg\graphics.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics-def\pdftex.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphics.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\graphicx.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\keyval.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\rotating.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\graphics\trig.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hpdftex.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\hyperref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\nameref.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\hyperref\pd1enc.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\epstopdf-sys.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\latexconfig\hyperref.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.cfg'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\listings\listings.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\listings\lstmisc.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oml.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mmap\oms.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\mmap\omx.cmap'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ms\everyshi.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\multirow\multirow.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\auxhook.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\epstopdf-base.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\grfext.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\kvoptions.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\oberdiek\rerunfilecheck.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgf.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\basiclayer\pgfcore.sty'
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-0-65.sty
        type: default
      - file: >-
          c:\texlive\2016\texmf-dist\tex\latex\pgf\compatibility\pgfcomp-version-1-18.sty
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\frontendlayer\tikz.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\math\pgfmath.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\systemlayer\pgfsys.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgffor.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfkeys.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\pgf\utilities\pgfrcs.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\mathpazo.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omlzplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omszplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\omxzplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1pplx.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ot1zplm.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\t1pplx.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\psnfss\ufplmbb.fd'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\soul\soul.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\titlesec\titlesec.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\array.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\tools\bm.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\data\uni-global.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucs.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\ucsencs.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\ucs\utf8x.def'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\url\url.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\tex\latex\xcolor\xcolor.sty'
        type: default
      - file: 'c:\texlive\2016\texmf-dist\web2c\texmf.cnf'
        type: default
      - file: 'c:\texlive\2016\texmf-var\fonts\map\pdftex\updmap\pdftex.map'
        type: default
      - file: 'c:\texlive\2016\texmf-var\web2c\pdftex\pdflatex.fmt'
        type: default
      - file: 'c:\texlive\2016\texmf.cnf'
        type: default
      - file: plots\fig2.png
        type: default
      - file: arxiv.bbl
        type: default
    outputs:
      - file: arxiv.aux
        type: default
      - file: arxiv.fls
        type: default
      - file: arxiv.log
        type: default
      - file: arxiv.synctex.gz
        type: target
      - file: arxiv.pdf
        type: target
      - file: arxiv.out
        type: default
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - arxiv.aux
    inputs:
      - file: arxiv.aux
        type: default
    outputs:
      - file: arxiv.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - arxiv.fls
    inputs:
      - file: arxiv.fls
        type: default
    outputs:
      - file: arxiv.fls-ParsedFileListing
        type: default
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - arxiv.log
    inputs:
      - file: arxiv.log
        type: default
    outputs:
      - file: arxiv.log-ParsedLaTeXLog
        type: default
  - name: BibTeX
    command: build
    phase: execute
    parameters:
      - arxiv.aux
      - arxiv.aux-ParsedLaTeXAuxilary
    inputs:
      - file: arxiv.aux
        type: default
      - file: arxiv.aux-ParsedLaTeXAuxilary
        type: default
      - file: arxiv.log-ParsedLaTeXLog
        type: default
      - file: arxiv.blg-ParsedBibTeXLog
        type: default
    outputs:
      - file: arxiv.bbl
        type: default
      - file: arxiv.blg
        type: default
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - arxiv.tex
    inputs:
      - file: arxiv.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - arxiv.log-ParsedLaTeXLog
    inputs:
      - file: arxiv.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - arxiv.log
    inputs:
      - file: arxiv.log
        type: default
    outputs:
      - file: arxiv.log-ParsedLaTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - arxiv.blg-ParsedBibTeXLog
    inputs:
      - file: arxiv.blg-ParsedBibTeXLog
        type: default
    outputs: []
  - name: ParseBibTeXLog
    command: log
    phase: execute
    parameters:
      - arxiv.blg
    inputs:
      - file: arxiv.blg
        type: default
    outputs:
      - file: arxiv.blg-ParsedBibTeXLog
        type: default
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []
  - name: ParseBibTeXLog
    command: build
    phase: execute
    parameters:
      - arxiv.blg
    inputs:
      - file: arxiv.blg
        type: default
    outputs:
      - file: arxiv.blg-ParsedBibTeXLog
        type: default

